EffiBench-X: A Multi-Language Benchmark for Measuring Efficiency of LLM-Generated Code

Existing code generation benchmarks primarily evaluate functional correctness, with limited focus on code efficiency and often restricted to a single language like Python. To address this gap, we introduce EffiBench-X, the first multi-language benchmark designed to measure the efficiency of LLM-generated code. EffiBench-X supports Python, C++, Java, JavaScript, Ruby, and Golang. It comprises competitive programming tasks with human-expert solutions as efficiency baselines. Evaluating state-of-the-art LLMs on EffiBench-X reveals that while models generate functionally correct code, they consistently underperform human experts in efficiency. Even the most efficient LLM-generated solutions (Qwen3-32B) achieve only around \textbf{62\%} of human efficiency on average, with significant language-specific variations. LLMs show better efficiency in Python, Ruby, and JavaScript than in Java, C++, and Golang. For instance, DeepSeek-R1's Python code is significantly more efficient than its Java code. These results highlight the critical need for research into LLM optimization techniques to improve code efficiency across diverse languages. The dataset and evaluation infrastructure are submitted and available at https://github.com/EffiBench/EffiBench-X.git and https://huggingface.co/datasets/EffiBench/effibench-x.

==> case_study/best_case_1/prompt.txt <==
## Instructions
You are a competitive programming expert skilled in multiple programming languages.
Your task is to solve the following problem in javascript:

## Problem Description
There is an `m x n` cake that needs to be cut into `1 x 1` pieces.


You are given integers `m`, `n`, and two arrays:


- `horizontalCut` of size `m - 1`, where `horizontalCut[i]` represents the cost to cut along the horizontal line `i`.
- `verticalCut` of size `n - 1`, where `verticalCut[j]` represents the cost to cut along the vertical line `j`.


In one operation, you can choose any piece of cake that is not yet a `1 x 1` square and perform one of the following cuts:


1. Cut along a horizontal line `i` at a cost of `horizontalCut[i]`.
2. Cut along a vertical line `j` at a cost of `verticalCut[j]`.


After the cut, the piece of cake is divided into two distinct pieces.


The cost of a cut depends only on the initial cost of the line and does not change.


Return the **minimum** total cost to cut the entire cake into `1 x 1` pieces.


**Example 1:**


**Input:** m = 3, n = 2, horizontalCut = [1,3], verticalCut = [5]


**Output:** 13


**Explanation:**

![](https://assets.leetcode.com/uploads/2024/06/04/ezgifcom-animated-gif-maker-1.gif)

- Perform a cut on the vertical line 0 with cost 5, current total cost is 5.
- Perform a cut on the horizontal line 0 on `3 x 1` subgrid with cost 1.
- Perform a cut on the horizontal line 0 on `3 x 1` subgrid with cost 1.
- Perform a cut on the horizontal line 1 on `2 x 1` subgrid with cost 3.
- Perform a cut on the horizontal line 1 on `2 x 1` subgrid with cost 3.

The total cost is `5 + 1 + 1 + 3 + 3 = 13`.


**Example 2:**


**Input:** m = 2, n = 2, horizontalCut = [7], verticalCut = [4]


**Output:** 15


**Explanation:**

- Perform a cut on the horizontal line 0 with cost 7.
- Perform a cut on the vertical line 0 on `1 x 2` subgrid with cost 4.
- Perform a cut on the vertical line 0 on `1 x 2` subgrid with cost 4.

The total cost is `7 + 4 + 4 = 15`.


**Constraints:**

- `1 <= m, n <= 20`
- `horizontalCut.length == m - 1`
- `verticalCut.length == n - 1`
- `1 <= horizontalCut[i], verticalCut[i] <= 103`

## Starter Code
``` js
/**
 * @param {number} m
 * @param {number} n
 * @param {number[]} horizontalCut
 * @param {number[]} verticalCut
 * @return {number}
 */
var minimumCost = function(m, n, horizontalCut, verticalCut) {
    
};
```

## Output Format
- Provide the complete solution code in **one markdown code block** with appropriate language identifier. If your response has multiple code blocks, only the last one will be used.
- Implement the function with the exact signature (name, parameters, etc.) specified in the starter code.
- EXCLUDE ALL explanations, code comments, import/package/library statements, additional classes or functions outside of the starter code scope, or starting code like `if __name__ == "__main__":` or `func main()` or `package main` or `using namespace std;`.
- Use but do not redefine any helper data structures provided in the starter code (even if commented out).


==> case_study/worse_case_2/prompt.txt <==
## Instructions
You are a competitive programming expert skilled in multiple programming languages.
Your task is to solve the following problem in cpp:

## Problem Description
Make K Most Frequent  
You are given an array A of N integers. You can perform the following operation any number of times:  
Select and remove any prefix or suffix of the array A, but not the entire array.  
Your goal is to determine the minimum number of operations required to make K the most frequent element in the array A.  
It is guaranteed that K is initially present in the array A.  

**Input Format**  
The first line of input will contain a single integer T, denoting the number of test cases.  
Each test case consists of two lines of input.  
The first line of each test case contains two space-separated integers N and K — denoting the length of the array A and the target number, which you want to make the most frequent element in the array, respectively.  
The second line contains N space-separated integers A_1, A_2, A_3, ..., A_N, denoting the array A.  

**Output Format**  
For each test case, output on a new line the minimum number of operations required to make K the most frequent number in the array.  

**Constraints**  
1 ≤ T ≤ 10^5  
1 ≤ N ≤ 10^4  
1 ≤ K, A_i ≤ 20  
It is guaranteed that K is present in the array A.  
The sum of N over all test cases does not exceed 2 ⋅ 10^5.  

**Sample 1 Explanation:**  
Test case 1: Since 1 is already the most frequent, we don't need to perform any operations.  
Test case 2: Since 2 is already the most frequent, we don't need to perform any operations.  
Test case 3: Since 1 is already the most frequent, we don't need to perform any operations.  
Test case 4: [2, 2, 1, 2] → Delete prefix from l=1 to r=2 → [1, 2]. Since 1 is now the most frequent, total operations = 1.  
Test case 5: [1, 1, 3, 2, 2] → Delete prefix l=1 to r=2 → [3, 2, 2], then delete suffix l=2 to r=3 → [3]. Now 3 is the most frequent. Total operations = 2.  

## Allowed Imports Scope
You may only import libraries within the scope defined below. Feel free to import specific functions/classes rather than entire modules (e.g., `from module import function` instead of importing the whole module).
```cpp
// #include <bits/stdc++.h>
#include <iostream>
#include <algorithm>
#include <array>
#include <bitset>
#include <cassert>
#include <cmath>
~ # cutoff in figure
using namespace std;
```

## Output Format
- Provide the complete solution code in **one markdown code block** with appropriate language identifier. If your response has multiple code blocks, only the last one will be used.
- Your solution should read input directly from standard input (stdin) and write output directly to standard output (stdout).
- Your solution must handle all input parsing and output formatting as specified in the problem.
- Your solution should be directly runnable as a complete program. Include all necessary imports, package declarations, and a main function if required by the language.
